Vlasov limit for a chain of oscillators with Kac potentials

We consider a chain of anharmonic oscillators with local mean field interaction and long-range stochastic exchanges of velocity. Even if the particles are not exchangeable, we prove the convergence of the empirical measure associated with this chain to a solution of a Vlasov-type equation. We then use this convergence to prove energy diffusion for a restricted class of anharmonic potentials.

==> dessin.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{440.48772819bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28157074)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin.pdf}}%
    \put(-0.01337136,-0.0239959){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37458478\unitlength}\raggedright \end{minipage}}}%
    \put(0.34014941,0.03653111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11657965\unitlength}\raggedright $\frac{i}{N}$\end{minipage}}}%
    \put(0.90606401,0.01005726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17026581\unitlength}\raggedright \end{minipage}}}%
    \put(0.98820686,0.02349719){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.01775433\unitlength}\raggedright $1$\end{minipage}}}%
    \put(-0.00062786,0.0088442){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.47251842,0.28505415){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13939948\unitlength}\raggedright $\ell$\end{minipage}}}%
    \put(0.58940026,0.03819442){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10018767\unitlength}\raggedright $\frac{i+\ell N}{N}$\end{minipage}}}%
  \end{picture}%
\endgroup%

